Analysing Dropout and Compounding Errors in Neural Language Models

This paper carries out an empirical analysis of various dropout techniques for language modelling, such as Bernoulli dropout, Gaussian dropout, Curriculum Dropout, Variational Dropout and Concrete Dropout. Moreover, we propose an extension of variational dropout to concrete dropout and curriculum dropout with varying schedules. We find these extensions to perform well when compared to standard dropout approaches, particularly variational curriculum dropout with a linear schedule. Largest performance increases are made when applying dropout on the decoder layer. Lastly, we analyze where most of the errors occur at test time as a post-analysis step to determine if the well-known problem of compounding errors is apparent and to what end do the proposed methods mitigate this issue for each dataset. We report results on a 2-hidden layer LSTM, GRU and Highway network with embedding dropout, dropout on the gated hidden layers and the output projection layer for each model. We report our results on Penn-TreeBank and WikiText-2 word-level language modelling datasets, where the former reduces the long-tail distribution through preprocessing and one which preserves rare words in the training and test set.

==> leftover.txt <==
Since we want to represent a given source node $v_{s}$ and its target random walk neighbouring words $v_{t_{k}}$ in terms of semantics we directly optimize for a Squared Cosine Loss (SQL) between their encodings $(z_s, z_t)$ as shown in Equation \ref{eq:cs_loss}. This forces the optimization to tune weights such that the rotational difference in the embedding space is minimized, thus preserving semantic information in the reconstruction. Here, the $k^{th}$ target node in a target neighbourhood $\mathcal{N}_{t}$ is produced by the random walk from $v_{s}$. 

\iffalse
Concretely we are predicting a target neighbourhood $p(\mathcal{N}_{t_i}|v_{s_i};\theta_i) \; \forall i$ and minimizing with respect $\theta$ so that averaged random walk neighbourhood embeddings represent the source node $\hat{v}_{s}$.
\fi

\begin{equation}\label{eq:cs_loss}
	\mathcal{L}_{\theta}(\hat{v}_t, v_t) = \iffalse \frac{1}{NK} \fi \sum_{(i, k)}^{(N,K)}k^{\lambda} \Big(1 - \frac{\hat{z}_{t_{k}} \cdot z_{t_{k}}}{||\hat{z}_{t_{k}}^{2}||_{2}\cdot||z_{t_{k}}^{2}||_{2}}\Big)^{2}
\end{equation}

Choosing $\lambda$ decides on the decay factor further we get from $v_s$ after the random walks are taken. This can power law decay $k^{\lambda}$   can also be thought of a simple kernel $\mathcal{K}(\cdot)$ that imposes localized weights. Similar to kernels, where $\lambda$ often dictates the size of the neighborhood we too choose the length of the walk, $k$, based on the surrounding node embedding distance along the walk. Hence, nodes with high in-degree that have more neighbors that are closer than rare words produce more walks. 

\begin{equation}\label{eq:cs_loss2}
	\mathcal{L}_{\theta}(\hat{v}_t, v_t) = \sum_{(i, k)}^{(N,K)}k^{\lambda}-2k^{\lambda} S + k^{\lambda}S^{2} \quad s.t \quad \frac{\hat{v}_{t_{k}} \cdot v_{t_{k}}}{||\hat{v}_{t_{k}}^{2}||_{2}\cdot||v_{t_{k}}^{2}||_{2}}
\end{equation}

\begin{equation}\label{eq:cs_grad}
	\frac{\partial \mathcal{L}}{\partial \theta} = k^{\lambda}(S-2),  \nabla\mathcal{L}_{\theta}= \frac{2\mathcal{L}_{\theta}(\hat{v}_t, v_t) \big(\hat{v}_{t_{k}} \cdot v_{t_{k}}\big)}{||\hat{v}_{t_{k}}^{2}||_{2}\cdot||v_{t_{k}}^{2}||_{2}}
\end{equation}


\iffalse
\subsection{WikiText-103 Dropout Results} For WikiText-103, we find best LSTM results are obtained using a time-fixed curriculum dropout using an exponential increase $0 \to 0.3$ for $p_d$ i.e CExp. However, we note Gaussian dropout performs comparably. For the GRU network, we also find that CExp compares favorably over CSigmoid and CLinear, however simpler dropout methods outperform it and Concrete Dropout is the highest performing. Similarly, we find that Concrete Dropout performs best for Highway Networks. 
\fi


\iffalse
\begin{table}[ht]
\centering
\captionsetup{justification=centering, margin=0cm}
\resizebox{0.8\linewidth}{!}{%
\begin{tabular}{c|cccc}
\toprule
($p_d$ =0.3) & Input & Output & Hidden & All\\
LSTM & \multicolumn{4}{l}{} \\
\midrule
% repeated score is for standard so need to change gaussian,variational and concrete here
Standard & 1/1 & 2/2 & 3/3 & 4/4\\
Gaussian & 1/1 & 2/2 & 3/3 & 4/4\\
Zoneout & 1/1 & 2/2 & 3/3 & 4/4\\
Variational & 1/1 & 2/2 & 3/3 & 4/4\\
Concrete & 1/1 & 2/2 & 3/3 & 4/4\\
CSigmoid & 1/1 & 2/2 & 3/3 & 4/4\\
CExp. & 1/1 & 2/2 & 3/3 & 4/4\\
CLinear & 1/1 & 2/2 & 3/3 & 4/4\\
%CVarSigmoid & 1/1 & 2/2 & 3/3 & 4/4 & 5/5 & 6/6 & 7/7 & 8/8 & 9/9 & 10/10 & 11/11 & 12/12\\
%CVarExp. & 1/1 & 2/2 & 3/3 & 4/4 & 5/5 & 6/6 & 7/7 & 8/8 & 9/9 & 10/10 & 11/11 & 12/12\\
%CVarLinear & 1/1 & 2/2 & 3/3 & 4/4 & 5/5 & 6/6 & 7/7 & 8/8 & 9/9 & 10/10 & 11/11 & 12/12\\
\midrule
GRU & \multicolumn{4}{l}{} \\
\midrule
Standard & 1/1 & 2/2 & 3/3 & 4/4\\
Gaussian & 1/1 & 2/2 & 3/3 & 4/4\\
Zoneout & 1/1 & 2/2 & 3/3 & 4/4\\
Variational & 1/1 & 2/2 & 3/3 & 4/4\\
Concrete & 1/1 & 2/2 & 3/3 & 4/4\\
CSigmoid & 1/1 & 2/2 & 3/3 & 4/4\\
CExp & 1/1 & 2/2 & 3/3 & 4/4\\
CLinear. & 1/1 & 2/2 & 3/3 & 4/4\\
\midrule
Highway & \multicolumn{4}{l}{} \\
\midrule
Standard & 1/1 & 2/2 & 3/3 & 4/4\\
Gaussian & 1/1 & 2/2 & 3/3 & 4/4\\
Zoneout & 1/1 & 2/2 & 3/3 & 4/4\\
Variational & 1/1 & 2/2 & 3/3 & 4/4\\
Concrete & 1/1 & 2/2 & 3/3 & 4/4\\
CSigmoid & 1/1 & 2/2 & 3/3 & 4/4\\
CExp. & 1/1 & 2/2 & 3/3 & 4/4\\
CLinear & 1/1 & 2/2 & 3/3 & 4/4\\
\bottomrule
\end{tabular}%
}
   \caption{WikiText-103 NLM Dropout Variant (Validation/Test) Results}
  \label{tab:wiki3_dropout_results}
  % (Left), WikiText-2 (Middle) and WikiText-103 (Right)
\end{table}

\fi


\iffalse
\subsection{Uncertainty in Language Generation}
When generating multiple tokens at once from the models distribution, it becomes important to somehow quantify the uncertainty at each time step as well as the perplexity. One way to do this is to use concrete dropout as a Bayesian approximation, which we do here.
\fi





\iffalse
 In our implementation we used truncated Backpropogation through Time (TBPTT). We suspect that after $k$ timestep of TBPTT that since not all gradients are propogated to the beginning of the sequence that there are oscilliations of the loss at regular intervals. TBPTT uses two parameters, one which controls the number of forward passes between gradient updates (dictates how long training will be) and the other which controls the number of timesteps to use BPTT (a range that manages to capture the structure of the problem). 
\textbf{expand here on the effects of truncating BPTT and how it might play a role in the ppls per timestep here}.


% https://machinelearningmastery.com/gentle-introduction-backpropagation-time/
The TBPTT algorithm requires the consideration of two parameters:

k1: The number of forward-pass timesteps between updates. Generally, this influences how slow or fast training will be, given how often weight updates are performed.
k2: The number of timesteps to which to apply BPTT. Generally, it should be large enough to capture the temporal structure in the problem for the network to learn. Too large a value results in vanishing gradients.
\fi


\iffalse
\paragraph{WikiText-103 Analysis}
Below in Figure \autoref{fig:wiki3_uncertainty_plot} we show how the variance in log-likelihood loss as a function of the sequence length. 


\begin{figure}
    \centering
    \captionsetup{justification=centering}
    \includegraphics[scale=0.5]{images/dropout_uncertainty_penn_treebank.pdf}
    \caption{WikiText-103 dataset - mean test perplexity per time-step}\label{fig:wiki3_uncertainty_plot}
\end{figure}
\fi



\iffalse
\paragraph{WikiText-103} 
WikiText-103 contains all articles from Wikipedia, which includes 28,475 articles for training, and 60 articles for validation and testing. The training set contains 1.03 million tokens, the validation set includes 217k tokens and the test set, 246k tokens. In order to cut down the size of the training vocabulary so to fit on a single GPU and allow faster training time, we limit the vocabulary to 50k tokens. However, for OOV words that did not have a frequency in the top 50k most frequent words, we use Longest Common Subsequence (LCS) distance to find the index of the nearest word inside this range. We also considered cosine similarity between word embeddings to assign OOV word indices to in-vocabulary words. Although, we performance difference was not significant and a simple string matching via the Longest Common Subsequence which is much faster and does not require computing similarity between embeddings.
\fi



\iffalse
\begin{table*}
\centering
\captionsetup{justification=centering, margin=0cm}
\resizebox{0.8\linewidth}{!}{%
\begin{tabular}{cc|cccccc}
\toprule
Model & \#layers & \multicolumn{2}{c}{WikiText-2} & \multicolumn{2}{c}{WikiText-3} & \multicolumn{2}{c}{PTB}  \\
\midrule

& & Valid & Test & Valid & Test & Valid & Test\\

%  AL=augmented loss 

\multicolumn{1}{l}{Pointer Sentinel-LSTM ~\cite{merity2016pointer}} & 2 & 1 & 2 & 3 & 4 & $72.4$ & $70.9$ \\
\multicolumn{1}{l}{Variational LSTM (tied)+Augmented Loss~\cite{inan2016tying}} & 2 & 1 & 2 & 3 & 4 & 5 & 6 \\

\multicolumn{1}{l}{Variational LSTM (medium)~\cite{gal2016theoretically}}
 & 2 & 1 & 2 & 3 & 4 & $81.9 \pm 0.2$ & $79.7 \pm 0.1$ \\

\multicolumn{1}{l}{Variational LSTM (medium, MC)~\cite{gal2016theoretically}}
 & 2 & 1 & 2 & 3 & 4 & $-$ & $78.6 \pm 0.1$ \\

\multicolumn{1}{l}{AWD-LSTM (tied)~\cite{merity2017regularizing}} & 3 & 1 & 2 & 3 & 4 & $77.9 \pm 0.3$ & $75.2 \pm 0.2$ \\

\multicolumn{1}{l}{AWD-LSTM (tied) + Continous Cache Pointer~\cite{merity2017regularizing}} & 3 & 1 & 2 & 3 & 4 & $77.9 \pm 0.3$ & $75.2 \pm 0.2$ \\


\multicolumn{1}{l}{Variational LSTM (large, MC)~\cite{gal2016theoretically}}
 & 2 & 1 & 2 & 3 & 4 & - & $73.4 \pm 0.0$ \\

\multicolumn{1}{l}{QRNN~\cite{merity2017regularizing}} & 2 & 1 & 2 & 3 & 4 & 5 & 6 \\

\multicolumn{1}{l}{Recurrent Highway Networks~\cite{zilly2016recurrent} 
} & 2 & 1 & 2 & 3 & 4 & 5 & 6 \\

\bottomrule

\end{tabular}%
}
   \caption{Word-Level Neural Language Model Results}
  \label{tab:sota_results}
\end{table*}
\fi




\iffalse
\subsection{Loss Smoothing Via Bayesian Dropout}
Since the variance of the stochastic gradients is reduced in Bayesian inference methods on the network parameters has the effect of smoothing. We would expect this to help for the aforementioned saddle points and local minima near convergence. Likewise, using a more manual heuristic such as curriculum dropout allows us to set a schedule that addresses this. 
\fi

\iffalse
\subsection{Bounding Exposure Bias via Batch Normalization}
Batch normalization (BN) addresses the problem of covariate shift between the training distribution and test distribution, which is a common challenge in real-world scenarios. In this work we also have the problem of minimizing the distributional difference between the distribution created through autoregressive nature of the RNN's predictions and the true underlying joint distribution. \autoref{eq:bnorm} shows the steps involved in batch normalization of the activations where mean $\mu_\beta$ and variance $\delta^{2}_{\beta}$ are first computed. This is then used to normalize the input so values $\hat{x}_i$ are within the unit circle which is then linearly shifted to produce $y_i$ to allow for faster learning. This has the effect of  controlling for change of the input distribution which in turn reduces the covariate shift that occurs otherwise. However, recent work suggests that the performance improvements are made because BN smoothens the loss surface which leads to more stable optimization. In contrast, we will later empirically show this is the case when we learn dropout as well instead of using random binary masks.

\begin{gather}\label{eq:bnorm}
\mu_{\beta} \leftarrow \frac{1}{m}\sum_{i=1}^{m}x_i \;,\quad
\delta_{\beta}^{2} \leftarrow \frac{1}{m}\sum_{i=1}^{m}(x_i - \mu_{\beta})^{2} \nonumber\\
\hat{x}_i \leftarrow \frac{x_i - \mu_{\beta}}{\sqrt{\sigma^{2}_{\beta}+\epsilon}}\;,\quad
y_i \leftarrow \gamma \hat{x}_i + \beta
\end{gather}

Evidently, stability is an important aspect for most problems where the loss surface is riddled with local minima, saddle points and 

Our idea is that is that batch normalization can be used on the last hidden layer which does not require the softmax. Instead, we sample  
\fi










########## VARIATIONAL DROPOUT #################

\iffalse

VD also allows us to quantify uncertainty, unlike standard dropout.


VD extends this technique and explicitly uses $q(w | \theta, \alpha)$ as an approximate posterior distribution for a model with a special prior on the weights. The parameters $\theta$ and $\alpha$ ($alpha \leq 1$ equivalent to $p_d = 0.5$) of the distribution $q(w | \theta, \alpha)$ are tuned via stochastic variational inference, i.e. $\phi = (\theta, \alpha)$ are the variational parameters, as denoted in Section 3.2. The prior distribution p(W) is chosen to be improper logscale uniform to make the Variational Dropout with fixed $\alpha$ equivalent to Gaussian Dropout~\cite{kingma2015variational}. 


In this model, it is the only prior distribution that makes variational inference consistent with Gaussian Dropout (Kingma et al., 2015). When parameter α is fixed, the DKL(q(W | θ, α) k p(W)) term in the variational lower bound (1) does not depend on θ (Kingma et al., 2015). Maximization of the variational lower bound (1) then becomes equivalent to maximization of the expected log-likelihood (2) with fixed parameter α. It means that Gaussian Dropout training is exactly equivalent to Variational Dropout with fixed α. However, Variational Dropout provides a way to train dropout rate $\alpha$ by optimizing the variational lower bound (1). Interestingly, dropout rate α now becomes a variational parameter and not a hyperparameter. In theory, it allows us to train individual dropout rates αij for each layer, neuron or even weight (Kingma et al., 2015).
However, no experimental results concerning the training of individual dropout rates were reported in the original paper. Also, the approximate posterior family was manually
restricted to the case $\alpha \leq 1$.

\fi

\iffalse
\begin{equation}
    p(\log |\theta|) = const <-> \prop \frac{1}{|\theta|}
\end{equation}



\iffalse
Variational inference can then be used to learn the dropout probabilities using the local reparameterization trick and optimized using stochastic gradient descent. This is achieved by approximating the log-likelihood $\mathcal{L}$ using Monte-Carlo sampling and a KL divergence term as shown in \autoref{eq:var_drop1}, which returns the variance of the SGVB estimator $Var[\mathcal{L}^{SGVB}_{\mathcal{D}}(\phi)]$.


\begin{equation}\label{eq:var_drop1}
N^{2}\Big(\frac{1}{M}Var[\mathcal{L}_i] + \frac{M-1}{M}Cov[L_i, L_j]\Big)
\end{equation}


It achieves this by minimizing the evidence lower bound with respect to $d_p$ which is approximated using Monte Carlo sampling. This can be viewed as computing the Bayesian posterior given the prior of the learned $d_p$.  Our objective function consists of an expected log likelihood term that we approximate using Monte Carlo, and a KL divergence term $DKL(q(w)||p(w))$
that we assume can be calculated analytically and otherwise be approximated with Monte Carlo with similar reparameterization.

One of the difficulties with the approach above is that grid-searching over the dropout probability can be expensive and time consuming, especially when done with large models. Even worse, when operating in a continuous learning setting such as reinforcement learning, the model should collapse
its epistemic uncertainty as it collects more data. When grid-searching this means that the data has to be set-aside such that a new model could be trained with a smaller dropout probability when the dataset is large enough. This is infeasible in many RL tasks. Instead, the dropout probability can be optimised using a gradient method, where we seek to minimise some objective with respect to (w.r.t.) that parameter.

A suitable objective follows dropout’s variational interpretation [7]. Following the variational
interpretation, dropout is seen as an approximating distribution $q_{\theta}(\omega)$ to the posterior in a Bayesian neural network with a set of random weight matrices $ω = {Wl}^L_{i=1}$ with $L$ layers and $\theta$ the set of variational parameters. The optimisation objective that follows from the variational interpretation can be written as:

\begin{equation}
	\hat{L}_{mc}(\theta) = -\frac{1}{M}\sum_{i \in S}\log p(y_i | f^{\omega})
\end{equation}


~\cite{gal2016theoretically} propose to fix the same dropout mask across time steps in RNNs, for the input, hidden layers and outputs. This is based on theory of AVI that \textbf{finish}. For language modelling, this means dropping word types in a sequence. 

\fi
\fi


The former will allow us to learn faster with low dropout at training time, while a higher dropout towards the end of training will have the effect of smoothing the bottom of the loss surface, at a rate that is approximately inversely proportional to the validation perplexity scores.  

\iffalse
\paragraph{Zoneout}
~\newcite{krueger2016zoneout} proposed Zoneout where “instead of setting some units’ activations to 0 as in dropout, zoneout randomly replaces some units’ activations with their activations from the previous timestep.” this “makes it easier for the network to preserve information from previous timesteps going forward, and facilitates, rather than hinders, the flow of gradient information going backward”
\fi

\iffalse
Equation 2 shows the objective function for updating the concrete distribution. For a given capsule probability pc in the last capsule layer, the sigmoid computes the relaxation z˜ on the Bernoulli variable z, where u is drawn uniformly between [0,1] where t denotes the temperature values (t = 0.1 in our experiments) which forces probabilities at the extremum when small. The pathwise derivative estimator is used to find a continuous estimation of the dropout mask.
The Bernoulli distribution is replaced with a continuous relaxation via the softmax function with temperature $\tau$ that outputs calibrated probabilities which tend to values near the extremities of [0, 1].
\fi 
\iffalse with minimize the cross entropy loss (for language modelling) \fi


\iffalse , which is often used in variational autoencoders. Due to Jensen's inequality applied to probability distributions, \fi
\iffalse
is deterministic and
Furthermore, VI does not require conjugacy for the proposal distribution unlike Gibbs Sampling, however this is usually avoided in practice since it requires more computation if the summary statistics are larger than the commonly used distributions.
\fi
